Optimizing Bit-Serial Matrix Multiplication for Reconfigurable Computing

Matrix-matrix multiplication is a key computational kernel for numerous applications in science and engineering, with ample parallelism and data locality that lends itself well to high-performance implementations. Many matrix multiplication-dependent applications can use reduced-precision integer or fixed-point representations to increase their performance and energy efficiency while still offering adequate quality of results. However, precision requirements may vary between different application phases or depend on input data, rendering constant-precision solutions ineffective. BISMO, a vectorized bit-serial matrix multiplication overlay for reconfigurable computing, previously utilized the excellent binary-operation performance of FPGAs to offer a matrix multiplication performance that scales with required precision and parallelism. We show how BISMO can be scaled up on Xilinx FPGAs using an arithmetic architecture that better utilizes 6-LUTs. The improved BISMO achieves a peak performance of 15.4 binary TOPS on the Ultra96 board with a Xilinx UltraScale+ MPSoC.

==> data/accel_pynq.txt <==
dpaLHS	dpaRHS	dpaCommon	lhsMem	rhsMem	DRAM_rd	DRAM_wr	noShifter	noNegate	extraRegDPA	extraRegDPU	extraRegPC	LUT	FF	DSP	BRAM	fmax	LUT/op	GOPSat200	mpn	model_base	model_DPU	model_rbuf	model_ds	model_array	modelLUT	errpct	modelBRAM
4	4	512	64	64	64	64	FALSE	FALSE	0	0	0	20107	28092	0	128	185.288123	1.227233887	3276.8	8	718	1154.48	87.3	32.8	20393.28	21111.28	4.99467847	128
4	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	20242	28228	0	128	186.115764	1.235473633	3276.8	8	718	1154.48	87.3	32.8	20393.28	21111.28	4.294437309	128
2	2	1024	64	64	64	64	FALSE	FALSE	0	0	0	11003	21216	0	128	177.6198934	1.343139648	1638.4	4	718	2198.96	87.3	32.8	9276.24	9994.24	-9.168045079	128
2	2	1024	1024	1024	64	64	FALSE	FALSE	0	0	0	11037	21395	0	128	178.6990708	1.347290039	1638.4	4	718	2198.96	87.3	32.8	9276.24	9994.24	-9.447857208	128
6	6	256	64	64	64	64	FALSE	FALSE	0	0	0	26878	36684	0	96	154.8946716	1.458224826	3686.4	12	718	632.24	87.3	32.8	27084.24	27802.24	3.438648709	96
6	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	26931	36819	0	96	160.8751609	1.46110026	3686.4	12	718	632.24	87.3	32.8	27084.24	27802.24	3.235082247	96
8	8	256	64	64	64	64	FALSE	FALSE	0	0	0	48903	59273	0	128	186.3585539	1.492401123	6553.6	16	718	632.24	87.3	32.8	48149.76	48867.76	-0.07206101875	128
8	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	48949	59441	0	128	178.7629603	1.493804932	6553.6	16	718	632.24	87.3	32.8	48149.76	48867.76	-0.1659686613	128
4	4	256	64	64	64	64	FALSE	FALSE	0	0	0	13188	20656	0	64	178.4439686	1.609863281	1638.4	8	718	632.24	87.3	32.8	12037.44	12755.44	-3.279951471	64
4	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	13199	20768	0	64	180.2451334	1.611206055	1638.4	8	718	632.24	87.3	32.8	12037.44	12755.44	-3.360557618	64
2	2	512	64	64	64	64	FALSE	FALSE	0	0	0	6790	12365	0	64	180.3751804	1.657714844	819.2	4	718	1154.48	87.3	32.8	5098.32	5816.32	-14.33991163	64
2	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	6827	12461	0	64	178.348493	1.666748047	819.2	4	718	1154.48	87.3	32.8	5098.32	5816.32	-14.80415995	64
8	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	31407	42813	0	64	167.3360107	1.916931152	3276.8	16	718	371.12	87.3	32.8	31438.08	32156.08	2.385073391	64
8	8	128	64	64	64	64	FALSE	FALSE	0	0	0	31415	42669	0	64	176.0253477	1.917419434	3276.8	16	718	371.12	87.3	32.8	31438.08	32156.08	2.359000477	64
10	10	128	64	64	64	64	FALSE	FALSE	0	0	0	49429	63832	0	80	190.5124786	1.930820313	5120	20	718	371.12	87.3	32.8	49122	49840	0.8314956807	80
10	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	49462	63992	0	80	176.9598301	1.932109375	5120	20	718	371.12	87.3	32.8	49122	49840	0.7642230399	80
6	6	128	64	64	64	64	FALSE	FALSE	0	0	0	18504	26638	0	48	156.5435191	2.0078125	1843.2	12	718	371.12	87.3	32.8	17683.92	18401.92	-0.551664505	48
6	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	18558	26742	0	48	156.470036	2.013671875	1843.2	12	718	371.12	87.3	32.8	17683.92	18401.92	-0.8410389051	48
2	2	256	64	64	64	64	FALSE	FALSE	0	0	0	4142	7949	0	32	186.0465116	2.022460938	409.6	4	718	632.24	87.3	32.8	3009.36	3727.36	-10.01062289	32
2	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	4176	8021	0	32	184.1281532	2.0390625	409.6	4	718	632.24	87.3	32.8	3009.36	3727.36	-10.74329502	32
4	4	128	64	64	64	64	FALSE	FALSE	0	0	0	9515	13887	0	32	182.748538	2.322998047	819.2	8	718	371.12	87.3	32.8	7859.52	8577.52	-9.852653705	32
4	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9586	13975	0	32	179.7591228	2.340332031	819.2	8	718	371.12	87.3	32.8	7859.52	8577.52	-10.52034217	32
8	8	64	64	64	64	64	FALSE	FALSE	0	0	0	23103	31218	0	32	175.0087504	2.82019043	1638.4	16	718	240.56	87.3	32.8	23082.24	23800.24	3.017963035	32
8	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	23158	31338	0	32	169.1188906	2.826904297	1638.4	16	718	240.56	87.3	32.8	23082.24	23800.24	2.773296485	32
10	10	64	64	64	64	64	FALSE	FALSE	0	0	0	36814	45809	0	40	172.5327812	2.87609375	2560	20	718	240.56	87.3	32.8	36066	36784	-0.08149073722	40
10	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	36859	45950	0	40	182.8822238	2.879609375	2560	20	718	240.56	87.3	32.8	36066	36784	-0.2034781193	40
6	6	64	64	64	64	64	FALSE	FALSE	0	0	0	14328	19775	0	24	159.6169194	3.109375	921.6	12	718	240.56	87.3	32.8	12983.76	13701.76	-4.370742602	24
6	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	14375	19879	0	24	157.8531965	3.119574653	921.6	12	718	240.56	87.3	32.8	12983.76	13701.76	-4.683408696	24
2	2	128	64	64	64	64	FALSE	FALSE	0	0	0	3582	5741	0	16	185.4599407	3.498046875	204.8	4	718	371.12	87.3	32.8	1964.88	2682.88	-25.10106086	16
2	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	3628	5813	0	16	184.808723	3.54296875	204.8	4	718	371.12	87.3	32.8	1964.88	2682.88	-26.05071665	16
4	4	64	64	64	64	64	FALSE	FALSE	0	0	0	7348	10488	0	16	183.2508704	3.587890625	409.6	8	718	240.56	87.3	32.8	5770.56	6488.56	-11.69624388	16
4	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7395	10576	0	16	184.9454411	3.610839844	409.6	8	718	240.56	87.3	32.8	5770.56	6488.56	-12.25747126	16
2	2	64	64	64	64	64	FALSE	FALSE	0	0	0	3040	4625	0	8	182.3486506	5.9375	102.4	4	718	240.56	87.3	32.8	1442.64	2160.64	-28.92631579	8
2	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	3085	4697	0	8	186.7064974	6.025390625	102.4	4	718	240.56	87.3	32.8	1442.64	2160.64	-29.963047	8


==> data/accel_tradeoffs.txt <==
dpaCommon	mpn	LUT/op	BRAM
64	4	5.9375	8
64	8	3.587890625	16
64	12	3.109375	24
64	16	2.82019043	32
128	4	3.498046875	16
128	8	2.322998047	32
128	12	2.0078125	48
128	16	1.916931152	64
256	4	2.022460938	32
256	8	1.609863281	64
256	12	1.458224826	96
256	16	1.492401123	128


==> data/accel_tradeoffs_constperf.txt <==
cname	LUT/op	BRAM
1	0.86	129
2	1.09	65
3	2.01	33


==> data/accel_u96.txt <==
dpaLHS	dpaRHS	dpaCommon	lhsMem	rhsMem	DRAM_rd	DRAM_wr	noShifter	noNegate	extraRegDPA	extraRegDPU	extraRegPC	LUT	FF	DSP	BRAM	fmaxmhz	SynthTime (s)	Part	Spatial	topsat300	modelLUT	errpct
2	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	2574	4321	0	9	515.1983514	743	xczu3eg-sbva484-1-i	256	0.1536	1743.84	-32.25174825
2	2	64	64	64	64	64	FALSE	FALSE	0	0	0	2774	6506	0	9	420.3446826	748	xczu3eg-sbva484-1-i	256	0.1536	1743.84	-37.13626532
2	2	128	64	64	64	64	FALSE	FALSE	0	0	0	2856	5750	0	17	533.3333333	795	xczu3eg-sbva484-1-i	512	0.3072	2035.68	-28.72268908
2	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	2888	5333	0	17	518.134715	776	xczu3eg-sbva484-1-i	512	0.3072	2035.68	-29.51246537
2	2	256	64	64	64	64	FALSE	FALSE	0	0	0	3442	7784	0	33	518.6721992	949	xczu3eg-sbva484-1-i	1024	0.6144	2619.36	-23.90005811
2	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	3466	7427	0	33	527.7044855	948	xczu3eg-sbva484-1-i	1024	0.6144	2619.36	-24.42700519
2	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	3504	5936	0	13	504.7955578	777	xczu3eg-sbva484-1-i	512	0.3072	2769.68	-20.956621
4	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	3506	5936	0	13	513.8746146	773	xczu3eg-sbva484-1-i	512	0.3072	2769.68	-21.00171135
2	4	64	64	64	64	64	FALSE	FALSE	0	0	0	3948	10978	0	13	405.1863857	788	xczu3eg-sbva484-1-i	512	0.3072	2769.68	-29.84599797
4	2	64	64	64	64	64	FALSE	FALSE	0	0	0	3953	10978	0	13	398.7240829	784	xczu3eg-sbva484-1-i	512	0.3072	2769.68	-29.93473311
2	4	128	64	64	64	64	FALSE	FALSE	0	0	0	4087	9631	0	25	519.2107996	943	xczu3eg-sbva484-1-i	1024	0.6144	3353.36	-17.95057499
4	2	128	64	64	64	64	FALSE	FALSE	0	0	0	4089	9631	0	25	506.0728745	915	xczu3eg-sbva484-1-i	1024	0.6144	3353.36	-17.99070677
2	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	4119	7780	0	25	527.1481286	858	xczu3eg-sbva484-1-i	1024	0.6144	3353.36	-18.5880068
4	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	4123	7780	0	25	527.9831045	965	xczu3eg-sbva484-1-i	1024	0.6144	3353.36	-18.66699006
6	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	4431	7539	0	17	520.0208008	764	xczu3eg-sbva484-1-i	768	0.4608	3795.52	-14.34168359
2	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	4433	7539	0	17	512.5576627	729	xczu3eg-sbva484-1-i	768	0.4608	3795.52	-14.38032935
2	2	512	64	64	64	64	FALSE	FALSE	0	0	0	4622	11295	0	65	523.0125523	3316	xczu3eg-sbva484-1-i	2048	1.2288	3786.72	-18.07183038
2	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	4650	11605	0	65	513.6106831	3513	xczu3eg-sbva484-1-i	2048	1.2288	3786.72	-18.56516129
6	2	64	64	64	64	64	FALSE	FALSE	0	0	0	5114	16145	0	17	392.9273084	850	xczu3eg-sbva484-1-i	768	0.4608	3795.52	-25.78177552
2	6	64	64	64	64	64	FALSE	FALSE	0	0	0	5115	16145	0	17	414.7656574	789	xczu3eg-sbva484-1-i	768	0.4608	3795.52	-25.79628543
2	4	256	64	64	64	64	FALSE	FALSE	0	0	0	5268	13379	0	49	518.134715	1108	xczu3eg-sbva484-1-i	2048	1.2288	4520.72	-14.18526955
4	2	256	64	64	64	64	FALSE	FALSE	0	0	0	5268	13379	0	49	518.134715	1219	xczu3eg-sbva484-1-i	2048	1.2288	4520.72	-14.18526955
4	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	5287	11620	0	49	517.3305742	1076	xczu3eg-sbva484-1-i	2048	1.2288	4520.72	-14.4936637
2	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	5293	11620	0	49	531.6321106	1092	xczu3eg-sbva484-1-i	2048	1.2288	4520.72	-14.59059135
2	6	128	64	64	64	64	FALSE	FALSE	0	0	0	5324	14205	0	33	455.5808656	854	xczu3eg-sbva484-1-i	1536	0.9216	4671.04	-12.26446281
6	2	128	64	64	64	64	FALSE	FALSE	0	0	0	5324	14205	0	33	501.002004	1025	xczu3eg-sbva484-1-i	1536	0.9216	4671.04	-12.26446281
2	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	5353	10215	0	33	513.6106831	831	xczu3eg-sbva484-1-i	1536	0.9216	4671.04	-12.73977209
6	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	5353	10215	0	33	501.7561465	818	xczu3eg-sbva484-1-i	1536	0.9216	4671.04	-12.73977209
4	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	5357	8818	0	17	518.6721992	889	xczu3eg-sbva484-1-i	1024	0.6144	4821.36	-9.99887997
8	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	5368	9160	0	21	517.0630817	851	xczu3eg-sbva484-1-i	1024	0.6144	4821.36	-10.18330849
2	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	5371	9160	0	21	528.8207298	844	xczu3eg-sbva484-1-i	1024	0.6144	4821.36	-10.23347608
10	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	6287	10768	0	25	502.7652086	1190	xczu3eg-sbva484-1-i	1280	0.768	5847.2	-6.995387307
2	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	6298	10768	0	25	525.210084	1004	xczu3eg-sbva484-1-i	1280	0.768	5847.2	-7.157827882
4	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	6573	12154	0	33	524.6589717	947	xczu3eg-sbva484-1-i	2048	1.2288	5988.72	-8.889091739
8	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	6591	12668	0	41	495.7858205	824	xczu3eg-sbva484-1-i	2048	1.2288	5988.72	-9.137915339
2	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	6592	12668	0	41	507.6142132	884	xczu3eg-sbva484-1-i	2048	1.2288	5988.72	-9.151699029
2	2	1024	64	64	64	64	FALSE	FALSE	0	0	0	6971	19269	0	129	527.9831045	1580	xczu3eg-sbva484-1-i	4096	2.4576	6121.44	-12.18706068
2	2	1024	1024	1024	64	64	FALSE	FALSE	0	0	0	7014	19833	0	129	517.5983437	1276	xczu3eg-sbva484-1-i	4096	2.4576	6121.44	-12.72540633
2	6	256	64	64	64	64	FALSE	FALSE	0	0	0	7083	19667	0	65	497.5124378	1250	xczu3eg-sbva484-1-i	3072	1.8432	6422.08	-9.331074404
6	2	256	64	64	64	64	FALSE	FALSE	0	0	0	7086	19667	0	65	463.8218924	1192	xczu3eg-sbva484-1-i	3072	1.8432	6422.08	-9.369460909
6	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	7096	15801	0	65	484.0271055	1063	xczu3eg-sbva484-1-i	3072	1.8432	6422.08	-9.497181511
2	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	7100	15801	0	65	516.7958656	1049	xczu3eg-sbva484-1-i	3072	1.8432	6422.08	-9.548169014
12	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7214	12372	0	29	520.0208008	1108	xczu3eg-sbva484-1-i	1536	0.9216	6873.04	-4.726365401
4	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7217	11716	0	21	503.2712632	1037	xczu3eg-sbva484-1-i	1536	0.9216	6873.04	-4.765969239
6	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7219	11716	0	21	513.8746146	969	xczu3eg-sbva484-1-i	1536	0.9216	6873.04	-4.792353512
2	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7228	12372	0	29	521.648409	826	xczu3eg-sbva484-1-i	1536	0.9216	6873.04	-4.910902048
4	2	512	64	64	64	64	FALSE	FALSE	0	0	0	7610	18842	0	97	517.3305742	3664	xczu3eg-sbva484-1-i	4096	2.4576	6855.44	-9.915374507
2	4	512	64	64	64	64	FALSE	FALSE	0	0	0	7613	18842	0	97	520.8333333	3801	xczu3eg-sbva484-1-i	4096	2.4576	6855.44	-9.950873506
4	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	7637	19317	0	97	519.7505198	3589	xczu3eg-sbva484-1-i	4096	2.4576	6855.44	-10.23386146
2	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	7640	19317	0	97	509.1649695	3832	xczu3eg-sbva484-1-i	4096	2.4576	6855.44	-10.26910995
2	10	128	64	64	64	64	FALSE	FALSE	0	0	0	7788	14884	0	49	493.0966469	923	xczu3eg-sbva484-1-i	2560	1.536	7306.4	-6.183872625
10	2	128	64	64	64	64	FALSE	FALSE	0	0	0	7792	14884	0	49	516.7958656	838	xczu3eg-sbva484-1-i	2560	1.536	7306.4	-6.232032854
2	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	7833	15261	0	49	503.5246727	959	xczu3eg-sbva484-1-i	2560	1.536	7306.4	-6.72283927
10	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	7839	15261	0	49	509.4243505	954	xczu3eg-sbva484-1-i	2560	1.536	7306.4	-6.794233958
2	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	8029	17693	0	33	507.6142132	1024	xczu3eg-sbva484-1-i	1792	1.0752	7898.88	-1.620625234
14	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	8029	15939	0	33	508.646999	898	xczu3eg-sbva484-1-i	1792	1.0752	7898.88	-1.620625234
14	2	64	64	64	64	64	FALSE	FALSE	0	0	0	8113	13769	0	33	498.5044865	1010	xczu3eg-sbva484-1-i	1792	1.0752	7898.88	-2.639221003
2	14	64	64	64	64	64	FALSE	FALSE	0	0	0	8114	13769	0	33	508.3884087	931	xczu3eg-sbva484-1-i	1792	1.0752	7898.88	-2.651220113
4	4	256	64	64	64	64	FALSE	FALSE	0	0	0	8878	18883	0	65	508.646999	1437	xczu3eg-sbva484-1-i	4096	2.4576	8323.44	-6.246451904
2	8	256	64	64	64	64	FALSE	FALSE	0	0	0	8893	19619	0	81	509.6839959	1152	xczu3eg-sbva484-1-i	4096	2.4576	8323.44	-6.404587878
4	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	8903	19142	0	65	506.585613	1321	xczu3eg-sbva484-1-i	4096	2.4576	8323.44	-6.509715826
8	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	8907	19998	0	81	523.8344683	1224	xczu3eg-sbva484-1-i	4096	2.4576	8323.44	-6.551700909
2	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	8911	19998	0	81	501.002004	1313	xczu3eg-sbva484-1-i	4096	2.4576	8323.44	-6.5936483
4	6	128	64	64	64	64	FALSE	FALSE	0	0	0	8988	16360	0	41	527.9831045	1237	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.048954161
2	12	128	64	64	64	64	FALSE	FALSE	0	0	0	8991	17235	0	57	507.6142132	981	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.080969859
12	2	128	64	64	64	64	FALSE	FALSE	0	0	0	8996	17235	0	57	515.995872	1113	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.134281903
6	4	128	64	64	64	64	FALSE	FALSE	0	0	0	9001	16360	0	41	523.0125523	1053	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.187534718
4	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9019	16635	0	41	513.0836326	1058	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.37875596
6	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9022	16635	0	41	498.7531172	927	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.410551984
4	8	64	64	64	64	64	FALSE	FALSE	0	0	0	9032	14440	0	25	502.7652086	983	xczu3eg-sbva484-1-i	2048	1.2288	8924.72	-1.187776794
8	4	64	64	64	64	64	FALSE	FALSE	0	0	0	9035	14440	0	25	518.6721992	824	xczu3eg-sbva484-1-i	2048	1.2288	8924.72	-1.220586608
12	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9040	17542	0	57	516.2622612	910	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.600884956
2	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9049	17542	0	57	517.3305742	936	xczu3eg-sbva484-1-i	3072	1.8432	8624.08	-4.695767488
4	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	9069	14602	0	25	516.2622612	1064	xczu3eg-sbva484-1-i	2048	1.2288	8924.72	-1.590914103
8	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	9070	14602	0	25	527.1481286	936	xczu3eg-sbva484-1-i	2048	1.2288	8924.72	-1.601764057
6	6	64	64	64	64	64	FALSE	FALSE	0	0	0	9951	15717	0	25	489.7159647	983	xczu3eg-sbva484-1-i	2304	1.3824	9950.56	-0.004421666164
6	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	9990	15910	0	25	505.5611729	833	xczu3eg-sbva484-1-i	2304	1.3824	9950.56	-0.3947947948
2	14	128	64	64	64	64	FALSE	FALSE	0	0	0	10230	19634	0	65	516.7958656	1067	xczu3eg-sbva484-1-i	3584	2.1504	9941.76	-2.817595308
14	2	128	64	64	64	64	FALSE	FALSE	0	0	0	10241	19634	0	65	514.4032922	974	xczu3eg-sbva484-1-i	3584	2.1504	9941.76	-2.921980275
14	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	10272	21839	0	65	502.2601708	1158	xczu3eg-sbva484-1-i	3584	2.1504	9941.76	-3.214953271
2	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	10273	21842	0	65	469.2632567	1053	xczu3eg-sbva484-1-i	3584	2.1504	9941.76	-3.224374574
2	6	512	64	64	64	64	FALSE	FALSE	0	0	0	10583	26377	0	129	505.8168943	3846	xczu3eg-sbva484-1-i	6144	3.6864	9924.16	-6.22545592
6	2	512	64	64	64	64	FALSE	FALSE	0	0	0	10585	26377	0	129	498.5044865	4466	xczu3eg-sbva484-1-i	6144	3.6864	9924.16	-6.243174303
2	6	512	1024	1024	64	64	FALSE	FALSE	0	0	0	10615	26957	0	129	510.9862034	3844	xczu3eg-sbva484-1-i	6144	3.6864	9924.16	-6.508148846
6	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	10618	26957	0	129	524.9343832	4041	xczu3eg-sbva484-1-i	6144	3.6864	9924.16	-6.534563948
2	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	10719	24184	0	97	509.9439062	1405	xczu3eg-sbva484-1-i	5120	3.072	10224.8	-4.610504711
10	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	10724	24184	0	97	513.8746146	1350	xczu3eg-sbva484-1-i	5120	3.072	10224.8	-4.654979485
4	10	64	64	64	64	64	FALSE	FALSE	0	0	0	10883	27295	0	29	453.5147392	1191	xczu3eg-sbva484-1-i	2560	1.536	10976.4	0.858219241
10	4	64	64	64	64	64	FALSE	FALSE	0	0	0	10887	27295	0	29	469.4835681	1220	xczu3eg-sbva484-1-i	2560	1.536	10976.4	0.8211628548
4	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	10919	17486	0	29	503.0181087	1317	xczu3eg-sbva484-1-i	2560	1.536	10976.4	0.5256891657
10	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	10923	17486	0	29	528.5412262	1101	xczu3eg-sbva484-1-i	2560	1.536	10976.4	0.4888766822
8	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	11480	20920	0	49	507.6142132	1068	xczu3eg-sbva484-1-i	4096	2.4576	11259.44	-1.921254355
4	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	11483	20920	0	49	507.8720163	1067	xczu3eg-sbva484-1-i	4096	2.4576	11259.44	-1.946877994
4	2	1024	64	64	64	64	FALSE	FALSE	0	0	0	12305	33550	0	193	505.5611729	1595	xczu3eg-sbva484-1-i	8192	4.9152	11524.88	-6.339861845
2	4	1024	64	64	64	64	FALSE	FALSE	0	0	0	12306	33550	0	193	503.7783375	1513	xczu3eg-sbva484-1-i	8192	4.9152	11524.88	-6.347472778
2	4	1024	1024	1024	64	64	FALSE	FALSE	0	0	0	12337	34378	0	193	512.8205128	1801	xczu3eg-sbva484-1-i	8192	4.9152	11524.88	-6.582799708
4	2	1024	1024	1024	64	64	FALSE	FALSE	0	0	0	12338	34378	0	193	509.6839959	1377	xczu3eg-sbva484-1-i	8192	4.9152	11524.88	-6.590371211
12	2	256	64	64	64	64	FALSE	FALSE	0	0	0	12504	27891	0	113	506.842372	1443	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.021753039
6	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	12513	26682	0	81	509.1649695	1390	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.091504835
2	12	256	64	64	64	64	FALSE	FALSE	0	0	0	12517	27891	0	113	491.1591356	1346	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.122473436
4	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	12519	26682	0	81	499.001996	1497	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.137950316
12	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	12529	28366	0	113	516.2622612	1449	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.215260595
2	12	256	1024	1024	64	64	FALSE	FALSE	0	0	0	12543	28366	0	113	515.995872	1481	xczu3eg-sbva484-1-i	6144	3.6864	12126.16	-3.32328789
6	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	12703	22857	0	49	502.7652086	1147	xczu3eg-sbva484-1-i	4608	2.7648	12577.12	-0.9909470204
12	4	64	64	64	64	64	FALSE	FALSE	0	0	0	12745	27848	0	33	456.412597	1319	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.221106316
6	8	64	64	64	64	64	FALSE	FALSE	0	0	0	12748	26785	0	29	512.8205128	1129	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.197050518
4	12	64	64	64	64	64	FALSE	FALSE	0	0	0	12750	27048	0	33	510.7252298	1071	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.181019608
8	6	64	64	64	64	64	FALSE	FALSE	0	0	0	12752	27038	0	29	508.1300813	1088	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.164993726
8	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	12770	20041	0	29	498.2561036	1091	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.020986688
6	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	12771	20041	0	29	499.5004995	1058	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.012998199
12	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	12771	20369	0	33	499.7501249	1085	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.012998199
4	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	12772	20369	0	33	506.842372	962	xczu3eg-sbva484-1-i	3072	1.8432	13028.08	2.005010961
4	4	512	64	64	64	64	FALSE	FALSE	0	0	0	13550	32528	0	129	511.5089514	4385	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.111586716
2	8	512	64	64	64	64	FALSE	FALSE	0	0	0	13572	33930	0	161	507.6142132	4030	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.267020336
8	2	512	64	64	64	64	FALSE	FALSE	0	0	0	13574	33930	0	161	518.6721992	4264	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.281125681
4	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	13586	33108	0	129	519.4805195	4514	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.365670543
2	8	512	1024	1024	64	64	FALSE	FALSE	0	0	0	13605	34646	0	161	500	4505	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.499228225
8	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	13619	34646	0	161	513.8746146	4180	xczu3eg-sbva484-1-i	8192	4.9152	12992.88	-4.59740069
4	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	13932	25296	0	57	489.4762604	1199	xczu3eg-sbva484-1-i	5120	3.072	13894.8	-0.2670111972
10	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	13936	25296	0	57	495.7858205	1197	xczu3eg-sbva484-1-i	5120	3.072	13894.8	-0.2956371986
4	10	128	64	64	64	64	FALSE	FALSE	0	0	0	14164	29548	0	57	483.5589942	1178	xczu3eg-sbva484-1-i	5120	3.072	13894.8	-1.900593053
14	2	256	64	64	64	64	FALSE	FALSE	0	0	0	14333	32003	0	129	509.9439062	1465	xczu3eg-sbva484-1-i	7168	4.3008	14027.52	-2.131305379
2	14	256	64	64	64	64	FALSE	FALSE	0	0	0	14339	32003	0	129	506.0728745	1935	xczu3eg-sbva484-1-i	7168	4.3008	14027.52	-2.17225748
14	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	14369	32609	0	129	506.585613	1546	xczu3eg-sbva484-1-i	7168	4.3008	14027.52	-2.376504976
2	14	256	1024	1024	64	64	FALSE	FALSE	0	0	0	14374	32609	0	129	484.2615012	1683	xczu3eg-sbva484-1-i	7168	4.3008	14027.52	-2.410463337
14	4	64	64	64	64	64	FALSE	FALSE	0	0	0	14606	32270	0	37	446.4285714	1205	xczu3eg-sbva484-1-i	3584	2.1504	15079.76	3.243598521
4	14	64	64	64	64	64	FALSE	FALSE	0	0	0	14607	31217	0	37	476.8717215	1274	xczu3eg-sbva484-1-i	3584	2.1504	15079.76	3.236530431
4	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	14629	23276	0	37	452.4886878	1042	xczu3eg-sbva484-1-i	3584	2.1504	15079.76	3.081276916
14	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	14630	23276	0	37	513.6106831	1229	xczu3eg-sbva484-1-i	3584	2.1504	15079.76	3.074231032
10	6	64	64	64	64	64	FALSE	FALSE	0	0	0	15531	33483	0	33	421.4075011	1281	xczu3eg-sbva484-1-i	3840	2.304	16105.6	3.699697379
6	10	64	64	64	64	64	FALSE	FALSE	0	0	0	15533	32823	0	33	420.6983593	1139	xczu3eg-sbva484-1-i	3840	2.304	16105.6	3.686345201
6	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	15547	24203	0	33	440.3346543	993	xczu3eg-sbva484-1-i	3840	2.304	16105.6	3.592976137
10	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	15548	24203	0	33	497.2650423	1158	xczu3eg-sbva484-1-i	3840	2.304	16105.6	3.586313352
4	8	256	64	64	64	64	FALSE	FALSE	0	0	0	16121	35385	0	97	470.8097928	1606	xczu3eg-sbva484-1-i	8192	4.9152	15928.88	-1.191737485
8	4	256	64	64	64	64	FALSE	FALSE	0	0	0	16131	36156	0	97	505.30571	1613	xczu3eg-sbva484-1-i	8192	4.9152	15928.88	-1.252991135
4	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	16137	34210	0	97	514.1388175	1905	xczu3eg-sbva484-1-i	8192	4.9152	15928.88	-1.289706885
8	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	16142	34210	0	97	497.5124378	1524	xczu3eg-sbva484-1-i	8192	4.9152	15928.88	-1.320282493
6	8	128	64	64	64	64	FALSE	FALSE	0	0	0	16365	34101	0	57	466.4179104	1135	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	1.009227009
8	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	16379	29171	0	57	484.0271055	1209	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.9228890653
4	12	128	64	64	64	64	FALSE	FALSE	0	0	0	16381	33013	0	65	409.6681688	1341	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.9105671204
6	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	16384	29171	0	57	456.2043796	1134	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.8920898437
12	4	128	64	64	64	64	FALSE	FALSE	0	0	0	16384	32866	0	65	421.4075011	1511	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.8920898437
12	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	16406	29769	0	65	496.2779156	1635	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.756796294
4	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	16409	29697	0	65	492.6108374	1432	xczu3eg-sbva484-1-i	6144	3.6864	16530.16	0.7383752819
8	8	64	64	64	64	64	FALSE	FALSE	0	0	0	16461	33568	0	33	415.8004158	1170	xczu3eg-sbva484-1-i	4096	2.4576	17131.44	4.072899581
8	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	16493	33711	0	33	404.3671654	1353	xczu3eg-sbva484-1-i	4096	2.4576	17131.44	3.870975565
2	10	512	64	64	64	64	FALSE	FALSE	0	0	0	16587	44450	0	193	510.9862034	4467	xczu3eg-sbva484-1-i	10240	6.144	16061.6	-3.167540845
10	2	512	64	64	64	64	FALSE	FALSE	0	0	0	16591	44462	0	193	510.7252298	4674	xczu3eg-sbva484-1-i	10240	6.144	16061.6	-3.190886625
2	10	512	1024	1024	64	64	FALSE	FALSE	0	0	0	16620	45306	0	193	487.3294347	4458	xczu3eg-sbva484-1-i	10240	6.144	16061.6	-3.359807461
10	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	16631	45318	0	193	476.8717215	4837	xczu3eg-sbva484-1-i	10240	6.144	16061.6	-3.423726775
6	6	256	64	64	64	64	FALSE	FALSE	0	0	0	17942	39197	0	97	487.804878	1888	xczu3eg-sbva484-1-i	9216	5.5296	17830.24	-0.6228959982
6	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	17965	37625	0	97	498.0079681	1801	xczu3eg-sbva484-1-i	9216	5.5296	17830.24	-0.7501252435
6	12	64	64	64	64	64	FALSE	FALSE	0	0	0	18321	37524	0	37	395.256917	1180	xczu3eg-sbva484-1-i	4608	2.7648	19183.12	4.705638339
12	6	64	64	64	64	64	FALSE	FALSE	0	0	0	18323	37524	0	37	422.2972973	1291	xczu3eg-sbva484-1-i	4608	2.7648	19183.12	4.694209464
6	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	18359	37652	0	37	428.8164666	1223	xczu3eg-sbva484-1-i	4608	2.7648	19183.12	4.488915518
12	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	18360	37652	0	37	408.1632653	1244	xczu3eg-sbva484-1-i	4608	2.7648	19183.12	4.483224401
14	4	128	64	64	64	64	FALSE	FALSE	0	0	0	18857	35458	0	73	455.5808656	1423	xczu3eg-sbva484-1-i	7168	4.3008	19165.52	1.636103304
4	14	128	64	64	64	64	FALSE	FALSE	0	0	0	18865	35461	0	73	363.5041803	2283	xczu3eg-sbva484-1-i	7168	4.3008	19165.52	1.593002915
4	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	18881	34184	0	73	478.0114723	1361	xczu3eg-sbva484-1-i	7168	4.3008	19165.52	1.50691171
14	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	18883	34184	0	73	489.955904	1392	xczu3eg-sbva484-1-i	7168	4.3008	19165.52	1.496160568
4	6	512	64	64	64	64	FALSE	FALSE	0	0	0	19536	46280	0	161	497.0178926	5063	xczu3eg-sbva484-1-i	12288	7.3728	19130.32	-2.076576577
6	4	512	64	64	64	64	FALSE	FALSE	0	0	0	19539	46280	0	161	500.5005005	5155	xczu3eg-sbva484-1-i	12288	7.3728	19130.32	-2.091611648
4	6	512	1024	1024	64	64	FALSE	FALSE	0	0	0	19564	46996	0	161	461.6805171	5312	xczu3eg-sbva484-1-i	12288	7.3728	19130.32	-2.216724596
6	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	19565	46996	0	161	494.8045522	6551	xczu3eg-sbva484-1-i	12288	7.3728	19130.32	-2.221722464
10	4	256	64	64	64	64	FALSE	FALSE	0	0	0	19754	43574	0	113	465.5493482	1863	xczu3eg-sbva484-1-i	10240	6.144	19731.6	-0.1133947555
4	10	256	64	64	64	64	FALSE	FALSE	0	0	0	19755	43699	0	113	441.5011038	1885	xczu3eg-sbva484-1-i	10240	6.144	19731.6	-0.1184510251
10	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	19773	41818	0	113	462.5346901	2343	xczu3eg-sbva484-1-i	10240	6.144	19731.6	-0.2093764224
4	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	19774	41818	0	113	503.5246727	1750	xczu3eg-sbva484-1-i	10240	6.144	19731.6	-0.2144229797
10	6	128	64	64	64	64	FALSE	FALSE	0	0	0	20059	37436	0	65	423.1908591	2048	xczu3eg-sbva484-1-i	7680	4.608	20483.2	2.114761454
6	10	128	64	64	64	64	FALSE	FALSE	0	0	0	20064	37628	0	65	437.8283713	1635	xczu3eg-sbva484-1-i	7680	4.608	20483.2	2.089314195
10	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	20080	35607	0	65	455.7885141	1495	xczu3eg-sbva484-1-i	7680	4.608	20483.2	2.007968127
6	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	20083	35707	0	65	435.1610096	1508	xczu3eg-sbva484-1-i	7680	4.608	20483.2	1.99273017
8	10	64	64	64	64	64	FALSE	FALSE	0	0	0	20144	30776	0	37	419.6391104	1711	xczu3eg-sbva484-1-i	5120	3.072	21234.8	5.415011914
10	8	64	64	64	64	64	FALSE	FALSE	0	0	0	20152	30800	0	37	445.6327986	1518	xczu3eg-sbva484-1-i	5120	3.072	21234.8	5.373163954
10	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	20176	41331	0	37	433.2755633	1414	xczu3eg-sbva484-1-i	5120	3.072	21234.8	5.247819191
8	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	20180	41307	0	37	444.6420631	1534	xczu3eg-sbva484-1-i	5120	3.072	21234.8	5.226957384
6	14	64	64	64	64	64	FALSE	FALSE	0	0	0	21074	36032	0	41	431.5925766	1820	xczu3eg-sbva484-1-i	5376	3.2256	22260.64	5.630824713
14	6	64	64	64	64	64	FALSE	FALSE	0	0	0	21083	35897	0	41	356.8879372	7320	xczu3eg-sbva484-1-i	5376	3.2256	22260.64	5.585732581
6	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	21107	41322	0	41	387.5968992	1621	xczu3eg-sbva484-1-i	5376	3.2256	22260.64	5.465674895
14	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	21109	41168	0	41	422.2972973	1591	xczu3eg-sbva484-1-i	5376	3.2256	22260.64	5.45568241
8	8	128	64	64	64	64	FALSE	FALSE	0	0	0	21280	39732	0	65	364.9635036	1706	xczu3eg-sbva484-1-i	8192	4.9152	21800.88	2.447744361
8	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	21305	37452	0	65	467.5081814	1535	xczu3eg-sbva484-1-i	8192	4.9152	21800.88	2.327528749
8	6	256	64	64	64	64	FALSE	FALSE	0	0	0	23362	48618	0	113	452.2840344	1945	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.7376080815
6	8	256	64	64	64	64	FALSE	FALSE	0	0	0	23370	48646	0	113	473.7091426	1860	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.7031236628
12	4	256	64	64	64	64	FALSE	FALSE	0	0	0	23370	49001	0	129	457.8754579	2310	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.7031236628
4	12	256	64	64	64	64	FALSE	FALSE	0	0	0	23374	49022	0	129	494.5598417	2441	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.6858903055
6	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	23382	48548	0	113	395.7261575	2258	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.6514412796
8	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	23387	48610	0	113	474.608448	2098	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.6299226066
4	12	256	1024	1024	64	64	FALSE	FALSE	0	0	0	23391	49421	0	129	430.4778304	2204	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.6127142918
12	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	23405	49359	0	129	501.2531328	2611	xczu3eg-sbva484-1-i	12288	7.3728	23534.32	0.5525315104
6	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	23812	48538	0	73	421.0526316	1814	xczu3eg-sbva484-1-i	9216	5.5296	24436.24	2.62153536
12	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	23812	48371	0	73	443.8526409	1805	xczu3eg-sbva484-1-i	9216	5.5296	24436.24	2.62153536
8	12	64	64	64	64	64	FALSE	FALSE	0	0	0	23852	36215	0	41	402.9008864	1878	xczu3eg-sbva484-1-i	6144	3.6864	25338.16	6.230756331
12	8	64	64	64	64	64	FALSE	FALSE	0	0	0	23852	36299	0	41	390.7776475	1800	xczu3eg-sbva484-1-i	6144	3.6864	25338.16	6.230756331
8	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	23887	46258	0	41	428.0821918	1631	xczu3eg-sbva484-1-i	6144	3.6864	25338.16	6.075103613
12	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	23896	46342	0	41	398.7240829	1656	xczu3eg-sbva484-1-i	6144	3.6864	25338.16	6.035152327
10	10	64	64	64	64	64	FALSE	FALSE	0	0	0	24771	37610	0	41	421.7629692	1670	xczu3eg-sbva484-1-i	6400	3.84	26364	6.430907109
10	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	24808	45989	0	41	426.8032437	2092	xczu3eg-sbva484-1-i	6400	3.84	26364	6.272170268
6	12	128	64	64	64	64	FALSE	FALSE	0	0	0	25299	44433	0	73	369.8224852	1793	xczu3eg-sbva484-1-i	9216	5.5296	24436.24	-3.41025337
12	6	128	64	64	64	64	FALSE	FALSE	0	0	0	25305	44399	0	73	382.848392	6389	xczu3eg-sbva484-1-i	9216	5.5296	24436.24	-3.433155503
4	8	512	64	64	64	64	FALSE	FALSE	0	0	0	25501	64215	0	193	423.0118443	4638	xczu3eg-sbva484-1-i	16384	9.8304	25267.76	-0.9146307988
8	4	512	64	64	64	64	FALSE	FALSE	0	0	0	25503	64215	0	193	427.8990158	4703	xczu3eg-sbva484-1-i	16384	9.8304	25267.76	-0.9224012861
4	8	512	1024	1024	64	64	FALSE	FALSE	0	0	0	25531	65279	0	193	470.8097928	4936	xczu3eg-sbva484-1-i	16384	9.8304	25267.76	-1.03106028
8	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	25534	65279	0	193	419.2872117	4523	xczu3eg-sbva484-1-i	16384	9.8304	25267.76	-1.04268818
8	10	128	64	64	64	64	FALSE	FALSE	0	0	0	26191	46439	0	73	345.4231434	2233	xczu3eg-sbva484-1-i	10240	6.144	27071.6	3.362223665
10	8	128	64	64	64	64	FALSE	FALSE	0	0	0	26202	46327	0	73	440.9171076	1797	xczu3eg-sbva484-1-i	10240	6.144	27071.6	3.318830624
10	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	26226	45749	0	73	468.6035614	1795	xczu3eg-sbva484-1-i	10240	6.144	27071.6	3.224281248
8	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	26240	45861	0	73	452.079566	1676	xczu3eg-sbva484-1-i	10240	6.144	27071.6	3.169207317
14	4	256	64	64	64	64	FALSE	FALSE	0	0	0	26960	56064	0	145	459.1368228	2473	xczu3eg-sbva484-1-i	14336	8.6016	27337.04	1.39851632
4	14	256	64	64	64	64	FALSE	FALSE	0	0	0	26964	56601	0	145	398.2477101	2417	xczu3eg-sbva484-1-i	14336	8.6016	27337.04	1.383474262
4	14	256	1024	1024	64	64	FALSE	FALSE	0	0	0	26998	57068	0	145	456.2043796	2333	xczu3eg-sbva484-1-i	14336	8.6016	27337.04	1.255796726
14	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	26999	57037	0	145	434.2162397	2231	xczu3eg-sbva484-1-i	14336	8.6016	27337.04	1.252046372
14	6	128	64	64	64	64	FALSE	FALSE	0	0	0	27412	47876	0	81	488.0429478	1865	xczu3eg-sbva484-1-i	10752	6.4512	28389.28	3.565153947
6	14	128	64	64	64	64	FALSE	FALSE	0	0	0	27420	47832	0	81	501.002004	1766	xczu3eg-sbva484-1-i	10752	6.4512	28389.28	3.534938001
6	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	27465	48264	0	81	388.8024883	1889	xczu3eg-sbva484-1-i	10752	6.4512	28389.28	3.365301293
14	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	27466	48308	0	81	447.0272687	2116	xczu3eg-sbva484-1-i	10752	6.4512	28389.28	3.361537901
8	14	64	64	64	64	64	FALSE	FALSE	0	0	0	27546	41679	0	45	385.2080123	2054	xczu3eg-sbva484-1-i	7168	4.3008	29441.52	6.881289479
14	8	64	64	64	64	64	FALSE	FALSE	0	0	0	27556	41799	0	45	396.5107058	1691	xczu3eg-sbva484-1-i	7168	4.3008	29441.52	6.84250254
14	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	27576	51092	0	45	458.0852038	2113	xczu3eg-sbva484-1-i	7168	4.3008	29441.52	6.765013055
8	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	27587	50972	0	45	390.4724717	2193	xczu3eg-sbva484-1-i	7168	4.3008	29441.52	6.72244173
6	6	512	64	64	64	64	FALSE	FALSE	0	0	0	28467	70854	0	193	427.7159966	4584	xczu3eg-sbva484-1-i	18432	11.0592	28336.48	-0.4584958022
6	6	512	1024	1024	64	64	FALSE	FALSE	0	0	0	28509	71745	0	193	461.6805171	4753	xczu3eg-sbva484-1-i	18432	11.0592	28336.48	-0.6051422358
6	10	256	64	64	64	64	FALSE	FALSE	0	0	0	28770	58622	0	129	458.2951421	2464	xczu3eg-sbva484-1-i	15360	9.216	29238.4	1.628084811
10	6	256	64	64	64	64	FALSE	FALSE	0	0	0	28781	58621	0	129	496.5243297	2354	xczu3eg-sbva484-1-i	15360	9.216	29238.4	1.589242903
10	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	28807	59522	0	129	428.2655246	2856	xczu3eg-sbva484-1-i	15360	9.216	29238.4	1.497552678
6	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	28810	59520	0	129	457.2473708	2347	xczu3eg-sbva484-1-i	15360	9.216	29238.4	1.486983686
12	10	64	64	64	64	64	FALSE	FALSE	0	0	0	29403	44031	0	45	362.5815809	1610	xczu3eg-sbva484-1-i	7680	4.608	31493.2	7.108798422
10	12	64	64	64	64	64	FALSE	FALSE	0	0	0	29411	44087	0	45	415.9733777	1906	xczu3eg-sbva484-1-i	7680	4.608	31493.2	7.079664071
10	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	29467	44585	0	45	462.1072089	2149	xczu3eg-sbva484-1-i	7680	4.608	31493.2	6.876166559
12	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	29471	44529	0	45	482.8585225	1918	xczu3eg-sbva484-1-i	7680	4.608	31493.2	6.861660616
8	8	256	64	64	64	64	FALSE	FALSE	0	0	0	30584	61973	0	129	462.962963	2800	xczu3eg-sbva484-1-i	16384	9.8304	31139.76	1.817159299
8	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	30614	62791	0	129	443.45898	2529	xczu3eg-sbva484-1-i	16384	9.8304	31139.76	1.717384203
12	8	128	64	64	64	64	FALSE	FALSE	0	0	0	31097	53714	0	81	441.1116012	1909	xczu3eg-sbva484-1-i	12288	7.3728	32342.32	4.004630672
8	12	128	64	64	64	64	FALSE	FALSE	0	0	0	31098	53660	0	81	414.0786749	2043	xczu3eg-sbva484-1-i	12288	7.3728	32342.32	4.001286256
12	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	31130	54179	0	81	453.3091568	1813	xczu3eg-sbva484-1-i	12288	7.3728	32342.32	3.894378413
8	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	31348	54343	0	81	453.9264639	2087	xczu3eg-sbva484-1-i	12288	7.3728	32342.32	3.171876994
10	10	128	64	64	64	64	FALSE	FALSE	0	0	0	32328	55539	0	81	464.6840149	2151	xczu3eg-sbva484-1-i	12800	7.68	33660	4.120267261
10	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	32397	56068	0	81	471.2535344	2066	xczu3eg-sbva484-1-i	12800	7.68	33660	3.898509121
10	14	64	64	64	64	64	FALSE	FALSE	0	0	0	34033	50847	0	49	377.3584906	2201	xczu3eg-sbva484-1-i	8960	5.376	36622.4	7.608497635
14	10	64	64	64	64	64	FALSE	FALSE	0	0	0	34045	50807	0	49	298.6857826	7943	xczu3eg-sbva484-1-i	8960	5.352449223	36622.4	7.570568365
10	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	34084	51369	0	49	414.5936982	2061	xczu3eg-sbva484-1-i	8960	5.376	36622.4	7.44748269
14	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	34099	51329	0	49	358.6800574	3190	xczu3eg-sbva484-1-i	8960	5.376	36622.4	7.400217015
6	12	256	1024	1024	64	64	FALSE	FALSE	0	0	0	34266	76382	0	145	372.4394786	2881	xczu3eg-sbva484-1-i	18432	11.0592	34942.48	1.974201833
12	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	34268	76357	0	145	409.5004095	2433	xczu3eg-sbva484-1-i	18432	11.0592	34942.48	1.968250263
12	12	64	64	64	64	64	FALSE	FALSE	0	0	0	35336	53291	0	49	366.0322108	2312	xczu3eg-sbva484-1-i	9216	5.5296	37648.24	6.543581616
12	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	35436	53589	0	49	354.7357219	1968	xczu3eg-sbva484-1-i	9216	5.5296	37648.24	6.242916808
14	8	128	64	64	64	64	FALSE	FALSE	0	0	0	35989	61977	0	89	446.8275246	2228	xczu3eg-sbva484-1-i	14336	8.6016	37613.04	4.512601073
8	14	128	64	64	64	64	FALSE	FALSE	0	0	0	36003	61987	0	89	409.1653028	3723	xczu3eg-sbva484-1-i	14336	8.6016	37613.04	4.47196067
8	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	36023	62460	0	89	445.4342984	2523	xczu3eg-sbva484-1-i	14336	8.6016	37613.04	4.413957749
14	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	36180	62607	0	89	373.6920777	2362	xczu3eg-sbva484-1-i	14336	8.6016	37613.04	3.960862355
12	6	256	64	64	64	64	FALSE	FALSE	0	0	0	36607	69619	0	145	412.8819158	2871	xczu3eg-sbva484-1-i	18432	11.0592	34942.48	-4.546999208
6	12	256	64	64	64	64	FALSE	FALSE	0	0	0	36633	69650	0	145	465.1162791	3764	xczu3eg-sbva484-1-i	18432	11.0592	34942.48	-4.614746267
10	8	256	64	64	64	64	FALSE	FALSE	0	0	0	37818	76167	0	145	400.160064	3174	xczu3eg-sbva484-1-i	20480	12.288	38745.2	2.451742556
8	10	256	64	64	64	64	FALSE	FALSE	0	0	0	37821	76168	0	145	470.3668862	2992	xczu3eg-sbva484-1-i	20480	12.288	38745.2	2.443615981
8	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	37846	83686	0	145	380.3727653	3048	xczu3eg-sbva484-1-i	20480	12.288	38745.2	2.375944618
10	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	37848	83655	0	145	386.1003861	3261	xczu3eg-sbva484-1-i	20480	12.288	38745.2	2.370534771
14	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	39656	81603	0	161	402.5764895	2928	xczu3eg-sbva484-1-i	21504	12.9024	40646.56	2.497881783
6	14	256	1024	1024	64	64	FALSE	FALSE	0	0	0	39663	81558	0	161	390.0156006	3285	xczu3eg-sbva484-1-i	21504	12.9024	40646.56	2.47979225
12	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	40387	77876	0	89	415.1100042	2339	xczu3eg-sbva484-1-i	15360	9.216	40248.4	-0.3431797361
10	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	40421	77876	0	89	397.1405878	2281	xczu3eg-sbva484-1-i	15360	9.216	40248.4	-0.4270057643
14	12	64	64	64	64	64	FALSE	FALSE	0	0	0	40501	60386	0	53	320	2772	xczu3eg-sbva484-1-i	10752	6.4512	43803.28	8.153576455
12	14	64	64	64	64	64	FALSE	FALSE	0	0	0	40510	60328	0	53	381.097561	2508	xczu3eg-sbva484-1-i	10752	6.4512	43803.28	8.12954826
12	10	128	64	64	64	64	FALSE	FALSE	0	0	0	41214	70052	0	89	428.0821918	2319	xczu3eg-sbva484-1-i	15360	9.216	40248.4	-2.342893192
10	12	128	64	64	64	64	FALSE	FALSE	0	0	0	41217	70052	0	89	444.4444444	2340	xczu3eg-sbva484-1-i	15360	9.216	40248.4	-2.350001213
14	6	256	64	64	64	64	FALSE	FALSE	0	0	0	42290	80647	0	161	419.8152813	2670	xczu3eg-sbva484-1-i	21504	12.9024	40646.56	-3.88611965
6	14	256	64	64	64	64	FALSE	FALSE	0	0	0	42306	80647	0	161	475.2851711	2776	xczu3eg-sbva484-1-i	21504	12.9024	40646.56	-3.922469626
12	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	44280	74461	0	53	370.3703704	2077	xczu3eg-sbva484-1-i	10752	6.4512	43803.28	-1.076603433
14	12	64	1024	1024	64	64	FALSE	FALSE	0	0	0	44280	74519	0	53	331.0162198	2217	xczu3eg-sbva484-1-i	10752	6.4512	43803.28	-1.076603433
12	8	256	64	64	64	64	FALSE	FALSE	0	0	0	45021	90300	0	161	361.0108303	4297	xczu3eg-sbva484-1-i	24576	14.7456	46350.64	2.953377313
8	12	256	64	64	64	64	FALSE	FALSE	0	0	0	45022	90375	0	161	376.3643207	3364	xczu3eg-sbva484-1-i	24576	14.7456	46350.64	2.951090578
8	12	256	1024	1024	64	64	FALSE	FALSE	0	0	0	45133	91535	0	161	347.5842892	3084	xczu3eg-sbva484-1-i	24576	14.7456	46350.64	2.697892894
12	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	45151	91474	0	161	333.7783712	3489	xczu3eg-sbva484-1-i	24576	14.7456	46350.64	2.65695112
12	12	128	64	64	64	64	FALSE	FALSE	0	0	0	45811	77809	0	97	395.7261575	4964	xczu3eg-sbva484-1-i	18432	11.0592	48154.48	5.115539936
12	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	45936	78321	0	97	389.25652	3079	xczu3eg-sbva484-1-i	18432	11.0592	48154.48	4.829501916
10	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	46876	100050	0	161	249.1280518	12184	xczu3eg-sbva484-1-i	25600	12.75535625	48252	2.935404045
14	10	128	64	64	64	64	FALSE	FALSE	0	0	0	47853	80750	0	97	364.5643456	4407	xczu3eg-sbva484-1-i	17920	10.752	46836.8	-2.123586818
10	14	128	64	64	64	64	FALSE	FALSE	0	0	0	47856	80750	0	97	410.3405827	2496	xczu3eg-sbva484-1-i	17920	10.752	46836.8	-2.129722501
10	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	47913	87914	0	97	364.6973012	2537	xczu3eg-sbva484-1-i	17920	10.752	46836.8	-2.246154488
14	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	47927	87914	0	97	355.366027	2440	xczu3eg-sbva484-1-i	17920	10.752	46836.8	-2.274709454
10	10	256	64	64	64	64	FALSE	FALSE	0	0	0	50024	94266	0	161	356.7606136	3966	xczu3eg-sbva484-1-i	25600	15.36	48252	-3.542299696
14	14	64	64	64	64	64	FALSE	FALSE	0	0	0	52263	84088	0	57	384.7633705	2870	xczu3eg-sbva484-1-i	12544	7.5264	50984.16	-2.446931864
8	14	256	1024	1024	64	64	FALSE	FALSE	0	0	0	52297	111766	0	177	181.3236627	9299	xczu3eg-sbva484-1-i	28672	10.39782412	53956.08	3.172419068
14	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	52299	111669	0	177	186.5323634	9265	xczu3eg-sbva484-1-i	28672	10.69651184	53956.08	3.168473585
14	14	64	1024	1024	64	64	FALSE	FALSE	0	0	0	52332	84434	0	57	366.9724771	2702	xczu3eg-sbva484-1-i	12544	7.5264	50984.16	-2.575556065
12	14	128	64	64	64	64	FALSE	FALSE	0	0	0	53162	89992	0	105	253.4854246	8924	xczu3eg-sbva484-1-i	21504	10.90190114	56060.56	5.452315564
14	12	128	64	64	64	64	FALSE	FALSE	0	0	0	53170	90101	0	105	142.5923285	9499	xczu3eg-sbva484-1-i	21504	6.132610866	56060.56	5.436449125
14	12	128	1024	1024	64	64	FALSE	FALSE	0	0	0	53207	90655	0	105	150.7386192	10103	xczu3eg-sbva484-1-i	21504	6.482966536	56060.56	5.363128912
12	14	128	1024	1024	64	64	FALSE	FALSE	0	0	0	53221	90544	0	105	158.202816	9408	xczu3eg-sbva484-1-i	21504	6.803986711	56060.56	5.335412713
8	14	256	64	64	64	64	FALSE	FALSE	0	0	0	55843	105027	0	177	188.1467545	10010	xczu3eg-sbva484-1-i	28672	10.78908749	53956.08	-3.378973193
14	8	256	64	64	64	64	FALSE	FALSE	0	0	0	55843	105045	0	177	186.2544235	10597	xczu3eg-sbva484-1-i	28672	10.68057366	53956.08	-3.378973193
10	12	256	1024	1024	64	64	FALSE	FALSE	0	0	0	55948	112246	0	177	153.4919417	8738	xczu3eg-sbva484-1-i	30720	9.430544896	57758.8	3.236576821
12	10	256	1024	1024	64	64	FALSE	FALSE	0	0	0	55954	112294	0	177	163.3986928	9577	xczu3eg-sbva484-1-i	30720	10.03921569	57758.8	3.225506666
10	12	256	64	64	64	64	FALSE	FALSE	0	0	0	59663	111134	0	177	155.4968123	10588	xczu3eg-sbva484-1-i	30720	9.553724149	57758.8	-3.191592779
12	10	256	64	64	64	64	FALSE	FALSE	0	0	0	59664	111182	0	177	170.8525542	10256	xczu3eg-sbva484-1-i	30720	10.49718093	57758.8	-3.193215339


==> data/dpu.txt <==
InpWidth	LUTOldDPUOldComp	LUTOldDPUNewComp	LUTNewDPU	LUTPerOpNewDPU	LUTPerOpOldDPU
32	170	118	78	1.21875	2.65625
64	240	157	117	0.9140625	1.875
128	373	238	194	0.7578125	1.45703125
256	634	389	342	0.66796875	1.23828125
512	1155	684	652	0.63671875	1.127929688
1024	2197	1265	1234	0.6025390625	1.072753906


==> data/execeff_128.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	M	K	N	Optimal	EffLatency	Expected	ExecEff
8	128	8	8	1024	8	8	14	22	0.36
8	128	8	8	2048	8	16	14	30	0.53
8	128	8	8	4096	8	32	14	46	0.70
8	128	8	8	8192	8	64	14	78	0.82
8	128	8	8	16384	8	128	14	142	0.90
8	128	8	8	32768	8	256	14	270	0.95
8	128	8	8	65536	8	512	14	526	0.97


==> data/execeff_256.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	M	K	N	Optimal	EffLatency	Expected	ExecEff
8	256	8	8	1024	8	4	15	19	0.21
8	256	8	8	2048	8	8	15	23	0.35
8	256	8	8	4096	8	16	15	31	0.52
8	256	8	8	8192	8	32	15	47	0.68
8	256	8	8	16384	8	64	15	79	0.81
8	256	8	8	32768	8	128	15	143	0.90
8	256	8	8	65536	8	256	15	271	0.94


==> data/execeff_64.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	M	K	N	Optimal	EffLatency	Expected	ExecEff
8	64	8	8	1024	8	16	13	29	0.55
8	64	8	8	2048	8	32	13	45	0.71
8	64	8	8	4096	8	64	13	77	0.83
8	64	8	8	8192	8	128	13	141	0.91
8	64	8	8	16384	8	256	13	269	0.95
8	64	8	8	32768	8	512	13	525	0.98
8	64	8	8	65536	8	1024	13	1037	0.99


==> data/multibit_k128_K16384.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	M	K	N	Optimal	EffLatency	cycles	ExecEff	bitcomp	proj_bin
10	128	10	10	16384	10	128	14	142	0.90	1	142
10	128	10	10	16384	10	256	14	270	0.95	2	284
10	128	10	10	16384	10	384	14	398	0.96	3	426
10	128	10	10	16384	10	512	14	526	0.97	4	568


==> data/multibit_k128_K2048.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	M	K	N	Optimal	EffLatency	cycles	ExecEff	bitcomp	proj_bin
10	128	10	10	2048	10	16	14	30	0.53	1	30
10	128	10	10	2048	10	32	14	46	0.70	2	60
10	128	10	10	2048	10	48	14	62	0.77	3	90
10	128	10	10	2048	10	64	14	78	0.82	4	120


==> data/multibitdpu.txt <==
SIMD	bismo	a2b1	a2b2	a3b2	a4b2	a3b3
64	0.9140625	0.71875	0.66015625	0.4713541667	0.3828125	0.4583333333
128	0.7578125	0.671875	0.640625	0.45703125	0.375	0.4444444444
256	0.66796875	0.640625	0.623046875	0.4388020833	0.3623046875	0.4357638889


==> data/p2s_o_128.txt <==
M-axInBw	N-InElemPerWord	O-utStreamSize	F-astMode	LUT	FF	DSP	BRAM	Fmax(MHz)	PLATFORM	ModelLUTO	ModelLUTM	errpctO	errpctM
8	16	128	TRUE	797	2164	0	0	271.5915263	PYNQU96	865.36	848.8	108.5771644	106.4993726
16	8	128	TRUE	985	2239	0	0	270.5627706	PYNQU96	1182.128	941.6	120.0129949	95.59390863
32	4	128	TRUE	1154	2765	0	0	273.3734281	PYNQU96	1217.352	1127.2	105.4897747	97.67764298
64	2	128	TRUE	1483	3815	0	0	273.9726027	PYNQU96	1655.24	1498.4	111.6142953	101.0384356

==> data/p2s_o_256.txt <==
M-axInBw	N-InElemPerWord	O-utStreamSize	F-astMode	LUT	FF	DSP	BRAM	Fmax(MHz)	PLATFORM	ModelLUTO	ModelLUTM	errpctO	errpctM
8	32	256	TRUE	853	1776	0	0	273.3734281	PYNQU96	848.72	842.72	99.4982415	98.79484174
16	16	256	TRUE	893	1913	0	0	270.5627706	PYNQU96	1070.256	893.44	119.8494961	100.0492721
32	8	256	TRUE	978	2184	0	0	274.4237102	PYNQU96	1093.704	994.88	111.8306748	101.7259714
64	4	256	TRUE	1205	2727	0	0	273.3734281	PYNQU96	1409.48	1197.76	116.9692946	99.39917012

==> data/p2s_o_512.txt <==
M-axInBw	N-InElemPerWord	O-utStreamSize	F-astMode	LUT	FF	DSP	BRAM	Fmax(MHz)	PLATFORM	ModelLUTO	ModelLUTM	errpctO	errpctM
8	64	512	TRUE	823	1671	0	0	278.7844996	PYNQU96	815.44	842.12	99.08140948	102.3232078
16	32	512	TRUE	840	1745	0	0	269.4691458	PYNQU96	846.512	903.24	100.7752381	107.5285714
32	16	512	TRUE	886	1890	0	0	271.8129927	PYNQU96	846.408	1025.48	95.53137698	115.7426637
64	8	512	TRUE	1033	2177	0	0	270.8559047	PYNQU96	917.96	811.56	88.86350436	78.56340755

==> data/p2s_o_64.txt <==
M-axInBw	N-InElemPerWord	O-utStreamSize	F-astMode	LUT	FF	DSP	BRAM	FmaxMHz	PLATFORM	ModelLUTO	ModelLUTM	errpctO	errpctM
8	8	64	TRUE	929	2302	0	0	270.4895862	PYNQU96	873.68	911.8	94.0452099	98.14854682
16	4	64	TRUE	1056	2820	0	0	274.4990393	PYNQU96	1022.944	1072.6	96.86969697	101.5719697
32	2	64	TRUE	1390	3855	0	0	275.1788663	PYNQU96	1279.176	1394.2	92.02705036	100.3021583
64	1	64	TRUE	2044	5917	0	0	277.3155851	PYNQU96	1778.12	2037.4	86.99217221	99.67710372

==> data/p2saccel_u96.txt <==
M-axInBw	N-InElemPerWord	O-utStreamSize	F-astMode	LUT	FF	DSP	BRAM	Fmax(MHz)	PLATFORM	N+M	N+M+O	M+O	ModelLUTO	ModelLUTM+N	ModelLUTM	ModelLUTMO	PredictedLUTM	PredictedLUTMO	errpctO	errpctM	errpctM
8	8	64	TRUE	929	2302	0	0	270.4895862	PYNQU96	16	80	72	873.68		911.8		101.0857041	104.6106279	94.0452099	98.14854682	98.14854682
16	4	64	TRUE	1056	2820	0	0	274.4990393	PYNQU96	20	84	80	1022.944		1072.6				96.86969697	101.5719697	101.5719697
32	2	64	TRUE	1390	3855	0	0	275.1788663	PYNQU96	34	98	96	1279.176		1394.2				92.02705036	100.3021583	100.3021583
64	1	64	TRUE	2044	5917	0	0	277.3155851	PYNQU96	65	129	128	1778.12		2037.4				86.99217221	99.67710372	99.67710372
8	16	128	TRUE	797	2164	0	0	271.5915263	PYNQU96	24	152	136	865.36		848.8				108.5771644	106.4993726	106.4993726
16	8	128	TRUE	985	2239	0	0	270.5627706	PYNQU96	24	152	144	1182.128		941.6				120.0129949	95.59390863	95.59390863
32	4	128	TRUE	1154	2765	0	0	273.3734281	PYNQU96	36	164	160	1217.352		1127.2				105.4897747	97.67764298	97.67764298
64	2	128	TRUE	1483	3815	0	0	273.9726027	PYNQU96	66	194	192	1655.24		1498.4				111.6142953	101.0384356	101.0384356
8	32	256	TRUE	853	1776	0	0	273.3734281	PYNQU96	40	296	264	848.72		842.72				99.4982415	98.79484174	98.79484174
16	16	256	TRUE	893	1913	0	0	270.5627706	PYNQU96	32	288	272	1070.256		893.44				119.8494961	100.0492721	100.0492721
32	8	256	TRUE	978	2184	0	0	274.4237102	PYNQU96	40	296	288	1093.704		994.88				111.8306748	101.7259714	101.7259714
64	4	256	TRUE	1205	2727	0	0	273.3734281	PYNQU96	68	324	320	1409.48		1197.76				116.9692946	99.39917012	99.39917012
8	64	512	TRUE	823	1671	0	0	278.7844996	PYNQU96	72	584	520	815.44		842.12				99.08140948	102.3232078	102.3232078
16	32	512	TRUE	840	1745	0	0	269.4691458	PYNQU96	48	560	528	846.512		903.24				100.7752381	107.5285714	107.5285714
32	16	512	TRUE	886	1890	0	0	271.8129927	PYNQU96	48	560	544	846.408		1025.48				95.53137698	115.7426637	115.7426637
64	8	512	TRUE	1033	2177	0	0	270.8559047	PYNQU96	72	584	576	917.96		811.56				88.86350436	78.56340755	78.56340755

==> data/p2sbenchmarking.txt <==
Bits,Rows,Columns,PSns,PS-AVG-30ns,PLcc,PLns,M-axInBw,N-elemPerWord,O-utstreamsize,F-astmode,Fclk,PLATFORM,ReadBytes ,WriteBytes,RdWrBytes,PS-PL,PSavg-PL,RdWrBytesOneHundred
7,1,64,14930,14974.7,121,605,8,8,64,TRUE,200,PYNQU96,64,56,120,24.67768595,24.75157025,0.12
7,12,192,517770,517896.8667,1966,9830,8,8,64,TRUE,200,PYNQU96,2304,2016,4320,52.67243133,52.6853374,4.32
7,4,1280,1202241,1151576.5,2300,11500,8,8,64,TRUE,200,PYNQU96,5120,4480,9600,104.5426957,100.137087,9.6
7,11,640,1598152,1587401.567,2628,13140,8,8,64,TRUE,200,PYNQU96,7040,6160,13200,121.6249619,120.8068163,13.2
7,8,1152,2069142,2079023.067,3247,16235,8,8,64,TRUE,200,PYNQU96,9216,8064,17280,127.449461,128.0580885,17.28
7,10,1152,2604563,2591258.567,3706,18530,8,8,64,TRUE,200,PYNQU96,11520,10080,21600,140.5592553,139.841261,21.6
7,9,1280,2586003,2587817.267,3726,18630,8,8,64,TRUE,200,PYNQU96,11520,10080,21600,138.8085346,138.9059188,21.6
7,11,1280,3167953,3178285.833,4589,22945,8,8,64,TRUE,200,PYNQU96,14080,12320,26400,138.0672478,138.5175783,26.4
7,12,1280,5904456,3458978.467,4832,24160,8,8,64,TRUE,200,PYNQU96,15360,13440,28800,244.3897351,143.1696385,28.8
7,20,1152,5179795,5180734.833,6788,33940,8,8,64,TRUE,200,PYNQU96,23040,20160,43200,152.6162345,152.6439256,43.2

==> data/p2sbenchmarking7bit.txt <==
Bits,Rows,Columns,PS,PS-AVG-30,PLcc,PL,M-axInBw,N-elemPerWord,O-utstreamsize,Fclk,RdB,WrB,PS-PL,PSavgPL,RdWrB,RdWrBDivOneHundr
7,1,64,14930,14974.7,121,605,8,8,64,200,64,56,24.67768595,24.75157025,120,1.2
7,6,512,690031,690603.3667,2364,11820,8,8,64,200,3072,2688,58.37825719,58.42668077,5760,57.6
7,9,576,1163721,1164865.167,2297,11485,8,8,64,200,5184,4536,101.3252939,101.4249166,9720,97.2
7,7,1152,1810252,1811179.5,2866,14330,8,8,64,200,8064,7056,126.3260293,126.3907537,15120,151.2
7,9,1280,2586003,2587817.267,3726,18630,8,8,64,200,11520,10080,138.8085346,138.9059188,21600,216
7,20,1152,5179795,5180734.833,6788,33940,8,8,64,200,23040,20160,152.6162345,152.6439256,43200,432
7,20,1280,5770736,5756297.1,7670,38350,8,8,64,200,25600,22400,150.475515,150.0990117,48000,480

==> data/popcount.txt <==
PopCWidth	PopCLatency	LUT	FF	DSP	BRAM	fmax
32	3	29	46	0	0	652.3157208
64	4	65	121	0	0	535.6186395
128	5	132	232	0	0	351.3703443
256	6	261	404	0	0	321.4400514
512	7	536	388	0	0	393.8558488
1024	8	1074	788	0	0	395.5696203

